Distortion of a reduced equilibrium density matrix: influence on quantum emulation

We study a system coupled to external degrees of freedom, called bath, where we assume that the total system, consisting of system and bath is in equilibrium. An expansion in the coupling between system and bath leads to a general form of the reduced density matrix of the system as a function of the bath selfenergy. The coupling to the bath results in a renormalization of the energies of the system and in a change of the eigenbasis. This theory is applicable to quantum emulators in thermal equilibrium. Undesired external degrees of freedom can affect their reliability. We study the influence of bosonic degrees of freedom on the state of a six qubit system.

==> Abbildungen/datacross.dat <==
1 5.8435352562974145
2 14.427078772008153
3 23.38806478520782
4 32.45594356398245
5 41.564168375369306
6 50.68963014658468
7 59.8225787872419
8 68.9583695701566
9 78.09460909353744
10 87.22999966361014


==> Abbildungen/datafree.dat <==
1   15.179147438870977
2   74.1788937304122
3   184.45337046282776
4   348.54095252188085
5   567.7158589232372
6   842.7438518872028
7   1173.852081707172
8   1561.9724458972853
9   2007.0952720061787
10  2509.434875024696


==> Abbildungen/daten1.dat <==
1.25 6.4051428971
1.5 4.4495884326
1.75 3.2704514004
2 2.5051467669
2.25 1.9804570972
2.5 1.6051503431
2.75 1.3274664806
3 1.1162658305
3.25 0.9519027706
3.5 0.8214864295
3.75 0.7162739022
4 0.6301658856
4.25 0.558802401
4.5 0.4989998443
4.75 0.4483896853
5 0.4051802987
5.25 0.3679962055
5.5 0.3357672482
5.75 0.3076507316
6 0.2829757793
6.25 0.2612029472
6.5 0.2418944932
6.75 0.224692207
7 0.2093006796
7.25 0.1954745406
7.5 0.1830086204
7.75 0.1717302987
8 0.1614934986
8.25 0.1521739355
8.5 0.143665329
8.75 0.1358763618
9 0.1287282208
9.25 0.1221525976
9.5 0.1160900522
9.75 0.1104886661
10 0.1053029288
10.25 0.1004928113
10.5 0.096022993
10.75 0.0918622121
11 0.0879827187
11.25 0.0843598118
11.5 0.0809714461
11.75 0.0777978964
12 0.0748214709
12.25 0.0720262648
12.5 0.0693979478
12.75 0.0669235809
13 0.0645914577
13.25 0.0623909655
13.5 0.0603124655
13.75 0.0583471876
14 0.0564871376
14.25 0.0547250168
14.5 0.0530541505
14.75 0.051468425
15 0.0499622323
15.25 0.0485304203
15.5 0.0471682494
15.75 0.0458713536
16 0.0446357052
16.25 0.0434575847
16.5 0.0423335522
16.75 0.041260423
17 0.0402352452
17.25 0.0392552794
17.5 0.038317981
17.75 0.0374209834
18 0.0365620838
18.25 0.0357392292
18.5 0.0349505052
18.75 0.034194124
19 0.0334684154
19.25 0.032771817
19.5 0.0321028664
19.75 0.0314601935
20 0.0308425138
20.25 0.0302486216
20.5 0.0296773851
20.75 0.0291277403
21 0.0285986867
21.25 0.0280892826
21.5 0.0275986413
21.75 0.027125927
22 0.0266703516
22.25 0.0262311714
22.5 0.0258076843
22.75 0.0253992269
23 0.0250051722
23.25 0.0246249271
23.5 0.0242579303
23.75 0.0239036503
24 0.0235615839
24.25 0.0232312539
24.5 0.0229122078
24.75 0.0226040165
25 0.0223062727
25.25 0.0220185896
25.5 0.0217405999
25.75 0.0214719544
26 0.0212123214
26.25 0.0209613852
26.5 0.0207188457
26.75 0.0204844172
27 0.0202578278
27.25 0.0200388187
27.5 0.0198271432
27.75 0.0196225665
28 0.0194248647
28.25 0.0192338246
28.5 0.0190492428
28.75 0.0188709254
29 0.0186986876
29.25 0.0185323531
29.5 0.0183717537
29.75 0.0182167291
30 0.0180671263
30.25 0.0179227994
30.5 0.0177836092
30.75 0.0176494231
31 0.0175201143
31.25 0.0173955623
31.5 0.0172756519
31.75 0.0171602734
32 0.0170493223
32.25 0.016942699
32.5 0.0168403088
32.75 0.0167420612
33 0.0166478706
33.25 0.0165576552
33.5 0.0164713375
33.75 0.0163888439
34 0.0163101044
34.25 0.0162350528
34.5 0.0161636266
34.75 0.0160957664
35 0.0160314163
35.25 0.0159705236
35.5 0.0159130387
35.75 0.015858915
36 0.0158081088
36.25 0.0157605795
36.5 0.0157162891
36.75 0.0156752023
37 0.0156372866
37.25 0.0156025122
37.5 0.0155708517
37.75 0.0155422802
38 0.0155167755
38.25 0.0154943177
38.5 0.0154748893
38.75 0.0154584753
39 0.0154450629
39.25 0.0154346417
39.5 0.0154272038
39.75 0.0154227433
40 0.0154212569
40.25 0.0154227433
40.5 0.0154272038
40.75 0.0154346417
41 0.0154450629
41.25 0.0154584753
41.5 0.0154748893
41.75 0.0154943177
42 0.0155167755
42.25 0.0155422802
42.5 0.0155708517
42.75 0.0156025122
43 0.0156372866
43.25 0.0156752023
43.5 0.0157162891
43.75 0.0157605795
44 0.0158081088
44.25 0.015858915
44.5 0.0159130387
44.75 0.0159705236
45 0.0160314163
45.25 0.0160957664
45.5 0.0161636266
45.75 0.0162350528
46 0.0163101044
46.25 0.0163888439
46.5 0.0164713375
46.75 0.0165576552
47 0.0166478706
47.25 0.0167420612
47.5 0.0168403088
47.75 0.016942699
48 0.0170493223
48.25 0.0171602734
48.5 0.0172756519
48.75 0.0173955623
49 0.0175201143
49.25 0.0176494231
49.5 0.0177836092
49.75 0.0179227994
50 0.0180671263
50.25 0.0182167291
50.5 0.0183717537
50.75 0.0185323531
51 0.0186986876
51.25 0.0188709254
51.5 0.0190492428
51.75 0.0192338246
52 0.0194248647
52.25 0.0196225665
52.5 0.0198271432
52.75 0.0200388187
53 0.0202578278
53.25 0.0204844172
53.5 0.0207188457
53.75 0.0209613852
54 0.0212123214
54.25 0.0214719544
54.5 0.0217405999
54.75 0.0220185896
55 0.0223062727
55.25 0.0226040165
55.5 0.0229122078
55.75 0.0232312539
56 0.0235615839
56.25 0.0239036503
56.5 0.0242579303
56.75 0.0246249271
57 0.0250051722
57.25 0.0253992269
57.5 0.0258076843
57.75 0.0262311714
58 0.0266703516
58.25 0.027125927
58.5 0.0275986413
58.75 0.0280892826
59 0.0285986867
59.25 0.0291277403
59.5 0.0296773851
59.75 0.0302486216
60 0.0308425138
60.25 0.0314601935
60.5 0.0321028664
60.75 0.032771817
61 0.0334684154
61.25 0.034194124
61.5 0.0349505052
61.75 0.0357392292
62 0.0365620838
62.25 0.0374209834
62.5 0.038317981
62.75 0.0392552794
63 0.0402352452
63.25 0.041260423
63.5 0.0423335522
63.75 0.0434575847
64 0.0446357052
64.25 0.0458713536
64.5 0.0471682494
64.75 0.0485304203
65 0.0499622323
65.25 0.051468425
65.5 0.0530541505
65.75 0.0547250168
66 0.0564871376
66.25 0.0583471876
66.5 0.0603124655
66.75 0.0623909655
67 0.0645914577
67.25 0.0669235809
67.5 0.0693979478
67.75 0.0720262648
68 0.0748214709
68.25 0.0777978964
68.5 0.0809714461
68.75 0.0843598118
69 0.0879827187
69.25 0.0918622121
69.5 0.096022993
69.75 0.1004928113
70 0.1053029288
70.25 0.1104886661
70.5 0.1160900522
70.75 0.1221525976
71 0.1287282208
71.25 0.1358763618
71.5 0.143665329
71.75 0.1521739355
72 0.1614934986
72.25 0.1717302987
72.5 0.1830086204
72.75 0.1954745406
73 0.2093006796
73.25 0.224692207
73.5 0.2418944932
73.75 0.2612029472
74 0.2829757793
74.25 0.3076507316
74.5 0.3357672482
74.75 0.3679962055
75 0.4051802987
75.25 0.4483896853
75.5 0.4989998443
75.75 0.558802401
76 0.6301658856
76.25 0.7162739022
76.5 0.8214864295
76.75 0.9519027706
77 1.1162658305
77.25 1.3274664806
77.5 1.6051503431
77.75 1.9804570972
78 2.5051467669
78.25 3.2704514004
78.5 4.4495884326
78.75 6.4051428971


==> Abbildungen/datenbeta1.dat <==
0.005	-0.0009611109335052173
0.01	-0.0019213551394197926
0.015	-0.0028803276718392455
0.02	-0.0038376351611421776
0.025	-0.0047929002841101635
0.030000000000000002	-0.005745749180888577
0.034999999999999996	-0.006695841576392298
0.04	-0.007642826051128403
0.045	-0.008586468269340961
0.049999999999999996	-0.009526289943466503
0.055	-0.010462100551813213
0.06	-0.011393605298636223
0.065	-0.01232054061796434
0.07	-0.01324260403772824
0.07500000000000001	-0.014159588684288012
0.08	-0.015071178485766657
0.085	-0.015977261923056485
0.09000000000000001	-0.016877553907855496
0.095	-0.017771826166804224
0.1	-0.018630268708097367
0.10500000000000001	-0.019506023191423787
0.11	-0.02041702404092591
0.115	-0.021285579875210455
0.12000000000000001	-0.022147356213532417
0.125	-0.023002166803811123
0.13	-0.023849895760945105
0.135	-0.024690356515606825
0.14	-0.02552348089916213
0.14500000000000002	-0.026349263415594532
0.15	-0.027167479348684458
0.155	-0.027978134497317807
0.16	-0.02878115036017215
0.165	-0.02957634782067563
0.17	-0.030363809353795432
0.17500000000000002	-0.0311433292962715
0.18000000000000002	-0.0319150123271616
0.185	-0.03267877775556173
0.19	-0.03343450597961452
0.195	-0.0341824113365
0.2	-0.03492216422391891

==> Abbildungen/datenbeta10.dat <==
0.005	-0.0037550237294871037
0.01	-0.007375079176240022
0.015	-0.010878247917784516
0.02	-0.014247353127140087
0.025	-0.017491901208388505
0.030000000000000002	-0.02061616514023246
0.034999999999999996	-0.023623950096559976
0.04	-0.026520943982016362
0.045	-0.02932654028440852
0.049999999999999996	-0.03202381105092796
0.055	-0.034628536847070845
0.06	-0.037146412299659225
0.065	-0.039583246448339014
0.07	-0.041943552418156935
0.07500000000000001	-0.04423422935369448
0.08	-0.04646092679552697
0.085	-0.0486253588861099
0.09000000000000001	-0.05072669202949272
0.095	-0.052787928749615604
0.1	-0.054782046042412186
0.10500000000000001	-0.05673765994806458
0.11	-0.05864963085494434
0.115	-0.060519809393029006
0.12000000000000001	-0.062350383346148154
0.125	-0.06418005832930501
0.13	-0.06594612248052678
0.135	-0.06767999241673156
0.14	-0.06938273340277326
0.14500000000000002	-0.0710560506961842
0.15	-0.07270368559559325
0.155	-0.07432213034011917
0.16	-0.07591478248574648
0.165	-0.07748250001041868
0.17	-0.07902754128864148
0.17500000000000002	-0.0805472861555721
0.18000000000000002	-0.0820464607287065
0.185	-0.08352564866805373
0.19	-0.08498136360916105
0.195	-0.08641787566616947
0.2	-0.0878351256137848

==> Abbildungen/datenbetapunkt5.dat <==
0.005	-0.00033536697724127995
0.01	-0.0006740527084778504
0.015	-0.0010159346565250169
0.02	-0.001360878720828904
0.025	-0.0017087626217384465
0.030000000000000002	-0.0020594615171898624
0.034999999999999996	-0.0024128534004845773
0.04	-0.0027687974217778565
0.045	-0.003127198781273176
0.049999999999999996	-0.00348792129633183
0.055	-0.0038508243756566717
0.06	-0.004215787188155141
0.065	-0.004582720558825738
0.07	-0.004951491106331609
0.07500000000000001	-0.005321947845832183
0.08	-0.0056940191630198474
0.085	-0.006067557991359975
0.09000000000000001	-0.006442437485722723
0.095	-0.006817971525589433
0.1	-0.007193521697297337
0.10500000000000001	-0.007574164573398788
0.11	-0.0079533287075923
0.115	-0.008331874078958273
0.12000000000000001	-0.008714008647532962
0.125	-0.009095245957500622
0.13	-0.009477020602218701
0.135	-0.009859167465425167
0.14	-0.01024155177074885
0.14500000000000002	-0.01062418061907669
0.15	-0.01100682324117128
0.155	-0.011389496611023519
0.16	-0.011771973569780464
0.165	-0.012154304776326503
0.17	-0.012536378960404555
0.17500000000000002	-0.012918072668558144
0.18000000000000002	-0.013299218861909537
0.185	-0.01367983993501121
0.19	-0.014059838833757582
0.195	-0.014439140251590769
0.2	-0.014817611009631112

==> Abbildungen/dwaveModelldaten1.dat <==
0.000000000000000000e+00 6.434654353505107893e-02
5.050505050505050934e-03 6.237784018061373614e-02
1.010101010101010187e-02 6.062365816597736073e-02
1.515151515151515194e-02 5.908544480386642567e-02
2.020202020202020374e-02 5.771343212601792033e-02
2.525252525252525554e-02 5.645732070867143237e-02
3.030303030303030387e-02 5.528306879552050135e-02
3.535353535353535914e-02 5.417098457806885509e-02
4.040404040404040747e-02 5.311007480872583647e-02
4.545454545454545581e-02 5.209385779772886249e-02
5.050505050505051108e-02 5.111805268657737544e-02
5.555555555555555941e-02 5.017946378002274832e-02
6.060606060606060774e-02 4.927547656491003403e-02
6.565656565656566301e-02 4.840383423883894143e-02
7.070707070707071829e-02 4.756253472964216272e-02
7.575757575757575968e-02 4.674977776625903469e-02
8.080808080808081495e-02 4.596393306716952537e-02
8.585858585858587022e-02 4.520351816010287349e-02
9.090909090909091161e-02 4.446718089198498092e-02
9.595959595959596689e-02 4.375368426556230927e-02
1.010101010101010222e-01 4.306189262811468271e-02
1.060606060606060635e-01 4.239075918411786686e-02
1.111111111111111188e-01 4.173931508795831330e-02
1.161616161616161741e-01 4.110666026400387058e-02
1.212121212121212155e-01 4.049195591517359277e-02
1.262626262626262708e-01 3.989441848370123278e-02
1.313131313131313260e-01 3.931331470080123847e-02
1.363636363636363813e-01 3.874795729092942592e-02
1.414141414141414366e-01 3.819770101527225625e-02
1.464646464646464641e-01 3.766193892588847597e-02
1.515151515151515194e-01 3.714009887923265529e-02
1.565656565656565746e-01 3.663164039271880890e-02
1.616161616161616299e-01 3.613605194141559368e-02
1.666666666666666852e-01 3.565284870740380307e-02
1.717171717171717404e-01 3.518157070939125636e-02
1.767676767676767957e-01 3.472178120220999892e-02
1.818181818181818232e-01 3.427306524297057955e-02
1.868686868686868785e-01 3.383502834500875384e-02
1.919191919191919338e-01 3.340729519895851984e-02
1.969696969696969890e-01 3.298950844273233068e-02
2.020202020202020443e-01 3.258132749847783560e-02
2.070707070707070996e-01 3.218242748425841071e-02
2.121212121212121271e-01 3.179249820638802015e-02
2.171717171717171824e-01 3.141124324597199813e-02
2.222222222222222376e-01 3.103837912828035644e-02
2.272727272727272929e-01 3.067363457239420665e-02
2.323232323232323482e-01 3.031674981730277454e-02
2.373737373737374035e-01 2.996747599755939656e-02
2.424242424242424310e-01 2.962557456902642494e-02
2.474747474747474862e-01 2.929081676030797707e-02
2.525252525252525415e-01 2.896298304925392850e-02
2.575757575757576245e-01 2.864186266596990826e-02
2.626262626262626521e-01 2.832725312301690584e-02
2.676767676767676796e-01 2.801895978850882374e-02
2.727272727272727626e-01 2.771679549310529858e-02
2.777777777777777901e-01 2.742058018329816133e-02
2.828282828282828731e-01 2.713014060341772948e-02
2.878787878787879007e-01 2.684531000501734488e-02
2.929292929292929282e-01 2.656592786755392066e-02
2.979797979797980112e-01 2.629183962924256518e-02
3.030303030303030387e-01 2.602289641826689703e-02
3.080808080808081217e-01 2.575895479428554416e-02
3.131313131313131493e-01 2.549987649610485976e-02
3.181818181818182323e-01 2.524552821133137573e-02
3.232323232323232598e-01 2.499578136009660348e-02
3.282828282828282873e-01 2.475051189862545464e-02
3.333333333333333703e-01 2.450960014039598248e-02
3.383838383838383979e-01 2.427293058920327803e-02
3.434343434343434809e-01 2.404039177839490532e-02
3.484848484848485084e-01 2.381187611853884459e-02
3.535353535353535914e-01 2.358727974427326374e-02
3.585858585858586189e-01 2.336650236329348984e-02
3.636363636363636465e-01 2.314944710914017961e-02
3.686868686868687295e-01 2.293602039082441937e-02
3.737373737373737570e-01 2.272613175148185255e-02
3.787878787878788400e-01 2.251969372963994950e-02
3.838383838383838675e-01 2.231662172649707954e-02
3.888888888888888951e-01 2.211683387818252564e-02
3.939393939393939781e-01 2.192025093905502348e-02
3.989898989898990056e-01 2.172679616877761996e-02
4.040404040404040886e-01 2.153639522775183460e-02
4.090909090909091161e-01 2.134897607892196139e-02
4.141414141414141992e-01 2.116446889482021670e-02
4.191919191919192267e-01 2.098280597158253338e-02
4.242424242424242542e-01 2.080392164766102850e-02
4.292929292929293372e-01 2.062775222569287331e-02
4.343434343434343647e-01 2.045423590244543899e-02
4.393939393939394478e-01 2.028331269873003342e-02
4.444444444444444753e-01 2.011492439417545547e-02
4.494949494949495583e-01 1.994901446662173186e-02
4.545454545454545858e-01 1.978552803294031728e-02
4.595959595959596133e-01 1.962441179311200795e-02
4.646464646464646964e-01 1.946561397716152150e-02
4.696969696969697239e-01 1.930908429413126862e-02
4.747474747474748069e-01 1.915477388449026569e-02
4.797979797979798344e-01 1.900263527294451110e-02
4.848484848484848619e-01 1.885262232298548848e-02
4.898989898989899450e-01 1.870469019420857582e-02
4.949494949494949725e-01 1.855879529994635194e-02
5.000000000000000000e-01 1.841489526356473311e-02


==> Abbildungen/dwaveModelldaten1b.dat <==
0.000000000000000000e+00 6.327889102013492528e-02
5.050505050505050934e-03 6.133858391478035077e-02
1.010101010101010187e-02 5.961015454737858543e-02
1.515151515151515194e-02 5.809483529614749286e-02
2.020202020202020374e-02 5.674337438407640877e-02
2.525252525252525554e-02 5.550613135218599586e-02
3.030303030303030387e-02 5.434957670788451156e-02
3.535353535353535914e-02 5.325434578621177084e-02
4.040404040404040747e-02 5.220963723463330208e-02
4.545454545454545581e-02 5.120907856511481421e-02
5.050505050505051108e-02 5.024845163913750634e-02
5.555555555555555941e-02 4.932459920629821137e-02
6.060606060606060774e-02 4.843493325335556515e-02
6.565656565656566301e-02 4.757721772290277040e-02
7.070707070707071829e-02 4.674946863530581032e-02
7.575757575757575968e-02 4.594990267235062736e-02
8.080808080808081495e-02 4.517690573208562460e-02
8.585858585858587022e-02 4.442901037607507181e-02
9.090909090909091161e-02 4.370487789298148351e-02
9.595959595959596689e-02 4.300328310140033583e-02
1.010101010101010222e-01 4.232310099970831158e-02
1.060606060606060635e-01 4.166329487210859717e-02
1.111111111111111188e-01 4.102290582283648485e-02
1.161616161616161741e-01 4.040104383480409150e-02
1.212121212121212155e-01 3.979688035157596948e-02
1.262626262626262708e-01 3.920964216315043355e-02
1.313131313131313260e-01 3.863860622841994857e-02
1.363636363636363813e-01 3.808309508758727507e-02
1.414141414141414366e-01 3.754247266318359866e-02
1.464646464646464641e-01 3.701614041015471174e-02
1.515151515151515194e-01 3.650353386689988988e-02
1.565656565656565746e-01 3.600411965058742531e-02
1.616161616161616299e-01 3.551739289407785521e-02
1.666666666666666852e-01 3.504287506555205794e-02
1.717171717171717404e-01 3.458011210575508837e-02
1.767676767676767957e-01 3.412867278510706842e-02
1.818181818181818232e-01 3.368814722788090327e-02
1.868686868686868785e-01 3.325814555202299960e-02
1.919191919191919338e-01 3.283829660819109070e-02
1.969696969696969890e-01 3.242824682147789350e-02
2.020202020202020443e-01 3.202765911447397890e-02
2.070707070707070996e-01 3.163621191778698272e-02
2.121212121212121271e-01 3.125359823869596626e-02
2.171717171717171824e-01 3.087952479599251690e-02
2.222222222222222376e-01 3.051371120798009734e-02
2.272727272727272929e-01 3.015588925688959462e-02
2.323232323232323482e-01 2.980580220723184556e-02
2.373737373737374035e-01 2.946320418287212695e-02
2.424242424242424310e-01 2.912785958932071970e-02
2.474747474747474862e-01 2.879954256899030021e-02
2.525252525252525415e-01 2.847803649223976108e-02
2.575757575757576245e-01 2.816313347622550686e-02
2.626262626262626521e-01 2.785463394028167561e-02
2.676767676767676796e-01 2.755234618762737731e-02
2.727272727272727626e-01 2.725608601524942554e-02
2.777777777777777901e-01 2.696567634377060318e-02
2.828282828282828731e-01 2.668094686666945548e-02
2.878787878787879007e-01 2.640173371794791654e-02
2.929292929292929282e-01 2.612787915316880025e-02
2.979797979797980112e-01 2.585923124904786902e-02
3.030303030303030387e-01 2.559564362357990425e-02
3.080808080808081217e-01 2.533697517499925930e-02
3.131313131313131493e-01 2.508308984382662254e-02
3.181818181818182323e-01 2.483385639159768968e-02
3.232323232323232598e-01 2.458914820211898639e-02
3.282828282828282873e-01 2.434884309198788455e-02
3.333333333333333703e-01 2.411282313553032505e-02
3.383838383838383979e-01 2.388097449586203125e-02
3.434343434343434809e-01 2.365318726074835259e-02
3.484848484848485084e-01 2.342935528639894863e-02
3.535353535353535914e-01 2.320937604236711707e-02
3.585858585858586189e-01 2.299315046321535536e-02
3.636363636363636465e-01 2.278058280617237599e-02
3.686868686868687295e-01 2.257158051410519325e-02
3.737373737373737570e-01 2.236605408945457549e-02
3.787878787878788400e-01 2.216391697363731192e-02
3.838383838383838675e-01 2.196508543281506035e-02
3.888888888888888951e-01 2.176947845324345501e-02
3.939393939393939781e-01 2.157701763684783530e-02
3.989898989898990056e-01 2.138762710323468055e-02
4.040404040404040886e-01 2.120123339285491515e-02
4.090909090909091161e-01 2.101776537438592926e-02
4.141414141414141992e-01 2.083715415034405674e-02
4.191919191919192267e-01 2.065933296990531826e-02
4.242424242424242542e-01 2.048423714341116378e-02
4.292929292929293372e-01 2.031180395948144202e-02
4.343434343434343647e-01 2.014197260820568824e-02
4.393939393939394478e-01 1.997468410726264271e-02
4.444444444444444753e-01 1.980988123453967728e-02
4.494949494949495583e-01 1.964750846253097635e-02
4.545454545454545858e-01 1.948751189578859858e-02
4.595959595959596133e-01 1.932983921677171313e-02
4.646464646464646964e-01 1.917443962599205132e-02
4.696969696969697239e-01 1.902126379198271905e-02
4.747474747474748069e-01 1.887026379865300307e-02
4.797979797979798344e-01 1.872139309569824731e-02
4.848484848484848619e-01 1.857460645136578201e-02
4.898989898989899450e-01 1.842985990432750854e-02
4.949494949494949725e-01 1.828711072026320203e-02
5.000000000000000000e-01 1.814631734780694852e-02


==> Abbildungen/dwaveModelldaten5a.dat <==
0.000000000000000000e+00 2.973561557584876794e-02
5.050505050505050934e-03 2.893018527119564642e-02
1.010101010101010187e-02 2.817238512113579701e-02
1.515151515151515194e-02 2.747021736071941084e-02
2.020202020202020374e-02 2.682430826257571968e-02
2.525252525252525554e-02 2.623041677610086012e-02
3.030303030303030387e-02 2.568194777684195199e-02
3.535353535353535914e-02 2.517180949051709901e-02
4.040404040404040747e-02 2.469349332417984308e-02
4.545454545454545581e-02 2.424153746828687506e-02
5.050505050505051108e-02 2.381160428869049175e-02
5.555555555555555941e-02 2.340036266773167992e-02
6.060606060606060774e-02 2.300529984019419535e-02
6.565656565656566301e-02 2.262453023031250551e-02
7.070707070707071829e-02 2.225663086947179611e-02
7.575757575757575968e-02 2.190051164879022044e-02
8.080808080808081495e-02 2.155531846107686458e-02
8.585858585858587022e-02 2.122036348049958013e-02
9.090909090909091161e-02 2.089507621644578692e-02
9.595959595959596689e-02 2.057896973587793055e-02
1.010101010101010222e-01 2.027161760442428712e-02
1.060606060606060635e-01 1.997263822908994929e-02
1.111111111111111188e-01 1.968168422764864436e-02
1.161616161616161741e-01 1.939843517536404133e-02
1.212121212121212155e-01 1.912259260029769772e-02
1.262626262626262708e-01 1.885387648126440191e-02
1.313131313131313260e-01 1.859202273674485581e-02
1.363636363636363813e-01 1.833678138242646541e-02
1.414141414141414366e-01 1.808791513060985234e-02
1.464646464646464641e-01 1.784519829352641113e-02
1.515151515151515194e-01 1.760841589122797562e-02
1.565656565656565746e-01 1.737736290234134437e-02
1.616161616161616299e-01 1.715184361497753759e-02
1.666666666666666852e-01 1.693167105394705746e-02
1.717171717171717404e-01 1.671666646172705051e-02
1.767676767676767957e-01 1.650665882722759589e-02
1.818181818181818232e-01 1.630148445119834061e-02
1.868686868686868785e-01 1.610098654675676255e-02
1.919191919191919338e-01 1.590501486736370720e-02
1.969696969696969890e-01 1.571342536366044165e-02
2.020202020202020443e-01 1.552607986332398861e-02
2.070707070707070996e-01 1.534284577233375330e-02
2.121212121212121271e-01 1.516359579526080706e-02
2.171717171717171824e-01 1.498820767367300619e-02
2.222222222222222376e-01 1.481656394023979535e-02
2.272727272727272929e-01 1.464855168582598552e-02
2.323232323232323482e-01 1.448406234062731522e-02
2.373737373737374035e-01 1.432299146806871072e-02
2.424242424242424310e-01 1.416523856852820382e-02
2.474747474747474862e-01 1.401070689506192166e-02
2.525252525252525415e-01 1.385930327760099591e-02
2.575757575757576245e-01 1.371093795905954822e-02
2.626262626262626521e-01 1.356552443774214703e-02
2.676767676767676796e-01 1.342297932177169764e-02
2.727272727272727626e-01 1.328322218906808662e-02
2.777777777777777901e-01 1.314617545791908933e-02
2.828282828282828731e-01 1.301176426280189168e-02
2.878787878787879007e-01 1.287991633986201867e-02
2.929292929292929282e-01 1.275056191742520925e-02
2.979797979797980112e-01 1.262363361264311201e-02
3.030303030303030387e-01 1.249906633549788780e-02
3.080808080808081217e-01 1.237679719610734058e-02
3.131313131313131493e-01 1.225676541799294687e-02
3.181818181818182323e-01 1.213891225604234181e-02
3.232323232323232598e-01 1.202318091651131092e-02
3.282828282828282873e-01 1.190951648386720171e-02
3.333333333333333703e-01 1.179786584775948007e-02
3.383838383838383979e-01 1.168817763552639812e-02
3.434343434343434809e-01 1.158040214628735208e-02
3.484848484848485084e-01 1.147449128785889630e-02
3.535353535353535914e-01 1.137039851611391754e-02
3.585858585858586189e-01 1.126807877796706485e-02
3.636363636363636465e-01 1.116748845338530818e-02
3.686868686868687295e-01 1.106858530317339842e-02
3.737373737373737570e-01 1.097132841673314693e-02
3.787878787878788400e-01 1.087567816143739964e-02
3.838383838383838675e-01 1.078159613523178330e-02
3.888888888888888951e-01 1.068904512066553951e-02
3.939393939393939781e-01 1.059798903966643717e-02
3.989898989898990056e-01 1.050839291136868199e-02
4.040404040404040886e-01 1.042022281178354819e-02
4.090909090909091161e-01 1.033344583341277989e-02
4.141414141414141992e-01 1.024803004851088974e-02
4.191919191919192267e-01 1.016394447297506998e-02
4.242424242424242542e-01 1.008115903165038643e-02
4.292929292929293372e-01 9.999644525887654845e-03
4.343434343434343647e-01 9.919372601197601336e-03
4.393939393939394478e-01 9.840315717769011414e-03
4.444444444444444753e-01 9.762447121550697077e-03
4.494949494949495583e-01 9.685740816769743827e-03
4.545454545454545858e-01 9.610171539566987262e-03
4.595959595959596133e-01 9.535714732685583034e-03
4.646464646464646964e-01 9.462346521096804547e-03
4.696969696969697239e-01 9.390043690504411289e-03
4.747474747474748069e-01 9.318783662908164747e-03
4.797979797979798344e-01 9.248544477393958602e-03
4.848484848484848619e-01 9.179304769118693322e-03
4.898989898989899450e-01 9.111043749280898704e-03
4.949494949494949725e-01 9.043741187866412637e-03
5.000000000000000000e-01 8.977377393840916403e-03


==> Abbildungen/dwaveModelldaten5c.dat <==
0.000000000000000000e+00 3.374963871962817497e-02
5.050505050505050934e-03 3.283947035764483990e-02
1.010101010101010187e-02 3.198271604356970471e-02
1.515151515151515194e-02 3.118849159014391859e-02
2.020202020202020374e-02 3.045760196087715990e-02
2.525252525252525554e-02 2.978534917060579254e-02
3.030303030303030387e-02 2.916435630252433436e-02
3.535353535353535914e-02 2.858666197106076584e-02
4.040404040404040747e-02 2.804494327148166974e-02
4.545454545454545581e-02 2.753304502692916975e-02
5.050505050505051108e-02 2.704607248363880001e-02
5.555555555555555941e-02 2.658026240153256448e-02
6.060606060606060774e-02 2.613277319496414355e-02
6.565656565656566301e-02 2.570147068413317429e-02
7.070707070707071829e-02 2.528474319728635580e-02
7.575757575757575968e-02 2.488135558286609650e-02
8.080808080808081495e-02 2.449034008687284852e-02
8.585858585858587022e-02 2.411091769041820432e-02
9.090909090909091161e-02 2.374244279388507128e-02
9.595959595959596689e-02 2.338436496024479463e-02
1.010101010101010222e-01 2.303620273615645392e-02
1.060606060606060635e-01 2.269752582259407930e-02
1.111111111111111188e-01 2.236794292844381318e-02
1.161616161616161741e-01 2.204709344710588728e-02
1.212121212121212155e-01 2.173464168371134347e-02
1.262626262626262708e-01 2.143027278395547019e-02
1.313131313131313260e-01 2.113368979770945469e-02
1.363636363636363813e-01 2.084461150267260740e-02
1.414141414141414366e-01 2.056277075016940334e-02
1.464646464646464641e-01 2.028791316883408330e-02
1.515151515151515194e-01 2.001979612459739433e-02
1.565656565656565746e-01 1.975818786576959141e-02
1.616161616161616299e-01 1.950286680687396412e-02
1.666666666666666852e-01 1.925362091450632737e-02
1.717171717171717404e-01 1.901024717339164227e-02
1.767676767676767957e-01 1.877255111253454262e-02
1.818181818181818232e-01 1.854034637709577396e-02
1.868686868686868785e-01 1.831345433428225450e-02
1.919191919191919338e-01 1.809170370708791317e-02
1.969696969696969890e-01 1.787493023055187688e-02
2.020202020202020443e-01 1.766297632175721152e-02
2.070707070707070996e-01 1.745569076828848779e-02
2.121212121212121271e-01 1.725292842624959883e-02
2.171717171717171824e-01 1.705454993219110427e-02
2.222222222222222376e-01 1.686042142637780156e-02
2.272727272727272929e-01 1.667041428804249756e-02
2.323232323232323482e-01 1.648440488284252589e-02
2.373737373737374035e-01 1.630227432254482620e-02
2.424242424242424310e-01 1.612390823829705847e-02
2.474747474747474862e-01 1.594919656448728212e-02
2.525252525252525415e-01 1.577803333655048920e-02
2.575757575757576245e-01 1.561031649978451147e-02
2.626262626262626521e-01 1.544594772836164163e-02
2.676767676767676796e-01 1.528483225652325569e-02
2.727272727272727626e-01 1.512687871699859403e-02
2.777777777777777901e-01 1.497199898981895275e-02
2.828282828282828731e-01 1.482010806030070044e-02
2.878787878787879007e-01 1.467112388268070576e-02
2.929292929292929282e-01 1.452496725300376178e-02
2.979797979797980112e-01 1.438156168987193319e-02
3.030303030303030387e-01 1.424083331865684011e-02
3.080808080808081217e-01 1.410271076654562306e-02
3.131313131313131493e-01 1.396712505975533820e-02
3.181818181818182323e-01 1.383400952836505091e-02
3.232323232323232598e-01 1.370329971561002648e-02
3.282828282828282873e-01 1.357493329218763083e-02
3.333333333333333703e-01 1.344884997421898036e-02
3.383838383838383979e-01 1.332499144519106414e-02
3.434343434343434809e-01 1.320330128197056384e-02
3.484848484848485084e-01 1.308372488293420809e-02
3.535353535353535914e-01 1.296620939943839146e-02
3.585858585858586189e-01 1.285070367051570003e-02
3.636363636363636465e-01 1.273715815917981532e-02
3.686868686868687295e-01 1.262552489134228725e-02
3.737373737373737570e-01 1.251575739780027771e-02
3.787878787878788400e-01 1.240781065722036149e-02
3.838383838383838675e-01 1.230164104273135696e-02
3.888888888888888951e-01 1.219720626941988260e-02
3.939393939393939781e-01 1.209446534480878264e-02
3.989898989898990056e-01 1.199337852104785662e-02
4.040404040404040886e-01 1.189390724845694816e-02
4.090909090909091161e-01 1.179601413267653172e-02
4.141414141414141992e-01 1.169966289248849239e-02
4.191919191919192267e-01 1.160481831875460196e-02
4.242424242424242542e-01 1.151144623686061082e-02
4.292929292929293372e-01 1.141951347019157410e-02
4.343434343434343647e-01 1.132898780390747921e-02
4.393939393939394478e-01 1.123983795185813303e-02
4.444444444444444753e-01 1.115203352431404053e-02
4.494949494949495583e-01 1.106554499694105062e-02
4.545454545454545858e-01 1.098034368089122539e-02
4.595959595959596133e-01 1.089640169436463524e-02
4.646464646464646964e-01 1.081369193531922165e-02
4.696969696969697239e-01 1.073218805569399123e-02
4.747474747474748069e-01 1.065186443471708745e-02
4.797979797979798344e-01 1.057269615582920146e-02
4.848484848484848619e-01 1.049465898277568421e-02
4.898989898989899450e-01 1.041772933723403814e-02
4.949494949494949725e-01 1.034188427693118889e-02
5.000000000000000000e-01 1.026710147490656096e-02

